The Design of Observational Longitudinal Studies

This paper considers the design of observational longitudinal studies with a continuous response and a binary time-invariant exposure, where, typically, the exposure is unbalanced, the mean response in the two groups differs at baseline and the measurement times might not be the same for all participants. We consider group differences that are constant and those that increase linearly with time. We study power, number of study participants (N) and number of repeated measures (r), and provide formulas for each quantity when the other two are fixed, for compound symmetry, damped exponential and random intercepts and slopes covariances. When both N and r can be chosen by the investigator, we study the optimal combination for maximizing power subject to a cost constraint and minimizing cost for fixed power. Intuitive parameterizations are used for all quantities. All calculations are implemented in freely available software.

==> thesisref.txt <==
@article{Ahn:2001,
   Author = {Ahn, C. and Overall, J. E. and Tonidandel, S.},
   Title = {Sample size and power calculations in repeated measurement analysis},
   Journal = {Comput Methods Programs Biomed},
   Volume = {64},
   Number = {2},
   Pages = {121-124},
   Year = {2001} }




@article{Ahrens:1981,
   Author = {Ahrens, H. and Pincus, R.},
   Title = {On two measures of unbalancedness in a one-way model and their relation to efficiency},
   Journal = {Biometrical Journal},
   Volume = {23},
   Number = {3},
   Pages = {227-35},
      Year = {1981} }




@article{Alexander:1986,
   Author = {Alexander, C. S. and Markowitz, R.},
   Title = {Maternal employment and use of pediatric clinic services},
   Journal = {Med Care},
   Volume = {24},
   Number = {2},
   Pages = {134-47},
   Year = {1986} }




@article{Bell:1953,
   Author = {Bell, R. Q.},
   Title = {Convergence: an accelerated longitudinal approach},
   Journal = {Child Dev},
   Volume = {24},
   Number = {2},
   Pages = {145-52},
   Year = {1953} }




@article{Bloch:1986,
   Author = {Bloch, D. A.},
   Title = {Sample size requirements and the cost of a randomized clinical trial with repeated measurements},
   Journal = {Stat Med},
   Volume = {5},
   Number = {6},
   Pages = {663-7},
   Year = {1986} }




@book{Casella:2002,
   Author = {Casella, George and Berger, Roger L.},
   Title = {Statistical inference},
   Publisher = {Thomson Learning},
   Address = {Australia; Pacific Grove, CA},
   Edition = {2nd},
   Series = {Duxbury advanced series},
   Year = {2002} }




@book{Checkoway:2004,
   Author = {Checkoway, Harvey and Pearce, Neil and Kriebel, David},
   Title = {Research methods in occupational epidemiology},
   Publisher = {Oxford University Press},
   Address = {New York},
   Edition = {2nd},
   Series = {Monographs in epidemiology and biostatistics; v. 34},
   Year = {2004} }




@book{Cochran:1977,
   Author = {Cochran, William Gemmell},
   Title = {Sampling techniques},
   Publisher = {Wiley},
   Address = {New York},
   Edition = {3d},
   Year = {1977} }




@article{Dawson:1998,
   Author = {Dawson, J. D.},
   Title = {Sample size calculations based on slopes and other summary statistics},
   Journal = {Biometrics},
   Volume = {54},
   Number = {1},
   Pages = {323-30},
   Year = {1998} }




@article{Dawson:1993,
   Author = {Dawson, J. D. and Lagakos, S. W.},
   Title = {Size and power of two-sample tests of repeated measures data},
   Journal = {Biometrics},
   Volume = {49},
   Number = {4},
   Pages = {1022-32},
   Year = {1993} }




@book{Diggle:2002,
   Author = {Diggle, Peter and Heagerty, P. and Liang, K. Y. and Zeger, S.},
   Title = {Analysis of longitudinal data},
   Publisher = {Oxford University Press},
   Address = {Oxford; New York},
   Edition = {2nd},
   Series = {Oxford statistical science series 25},
   Year = {2002} }




@book{Fitzmaurice:2004,
   Author = {Fitzmaurice, Garrett M. and Laird, Nan M. and Ware, James H.},
   Title = {Applied longitudinal analysis},
   Publisher = {Wiley-Interscience},
   Address = {Hoboken, N.J.},
   Series = {Wiley series in probability and statistics},
   Year = {2004} }




@article{Frison:1997,
   Author = {Frison, L. J. and Pocock, S. J.},
   Title = {Linearly divergent treatment effects in clinical trials with repeated measures: efficient analysis using summary statistics},
   Journal = {Stat Med},
   Volume = {16},
   Number = {24},
   Pages = {2855-72},
   Year = {1997} }




@article{Frison:1992,
   Author = {Frison, L. and Pocock, S. J.},
   Title = {Repeated measures in clinical trials: analysis using mean summary statistics and its implications for design},
   Journal = {Stat Med},
   Volume = {11},
   Number = {13},
   Pages = {1685-704},
   Year = {1992} }




@article{Galbraith:2002,
   Author = {Galbraith, S. and Marschner, I. C.},
   Title = {Guidelines for the design of clinical trials with longitudinal outcomes},
   Journal = {Control Clin Trials},
   Volume = {23},
   Number = {3},
   Pages = {257-73},
   Year = {2002} }




@article{Ginexi:2000,
   Author = {Ginexi, E. M. and Howe, G. W. and Caplan, R. D.},
   Title = {Depression and control beliefs in relation to reemployment: what are the directions of effect?},
   Journal = {J Occup Health Psychol},
   Volume = {5},
   Number = {3},
   Pages = {323-36},
   Year = {2000} }




@article{Glueck:2003,
   Author = {Glueck, D. H. and Muller, K. E.},
   Title = {Adjusting power for a baseline covariate in linear models},
   Journal = {Stat Med},
   Volume = {22},
   Number = {16},
   Pages = {2535-51},
   Year = {2003} }




@book{Graybill:1983,
   Author = {Graybill, Franklin A.},
   Title = {Matrices with applications in statistics},
   Publisher = {Wadsworth},
   Address = {Belmont, Calif.},
   Edition = {2nd},
   Year = {1983} }




@book{Grinstead:1997,
   Author = {Grinstead, Charles M. and Snell, J. Laurie and Snell, J. Laurie},
   Title = {Introduction to probability},
   Publisher = {American Mathematical Society, http://www.dartmouth.edu/~chance/teaching_aids/books_articles/probability_book/Chapter11.pdf},
   Address = {Providence, RI},
   Edition = {2nd rev.},
   Year = {1997} }




@article{Hedeker:1999,
   Author = {Hedeker, D. and Gibbons, R. D. and Waternaux, C.},
   Title = {Sample size estimation for longitudinal designs with attrition: comparing time-related contrasts between two groups},
   Journal = {Journal of Educational and Behavioral Statistics},
   Volume = {24},
   Number = {1},
   Pages = {70-93},
      Year = {1999} }




@article{Hernan:2001,
   Author = {Hernan, M.A. and Brumback, B. and Robins, J.M.},
   Title = {Marginal structural models to estimate the joint causal effect of nonrandomized treatments},
   Journal = {Journal of the American Statistical Association},
   Volume = {96},
   Pages = {440-8},
      Year = {2001} }




@article{Higham:1988,
   Author = {Higham, N. J.},
   Title = {Computing a nearest symmetric positive semidefinite matrix},
   Journal = {Linear Algebra and its Applications},
   Volume = {103},
   Pages = {103-18},
      Year = {1988} }




@article{Hu:1996,
   Author = {Hu, G. Y. and O'Connell, R. F.},
   Title = {Analytical inversion of symmetric tridiagonal matrices},
   Journal = {Journal of Physics A: Mathematical and General},
   Volume = {29},
   Pages = {1511-3},
      Year = {1996} }




@book{Jones:1989,
   Author = {Jones, Byron and Kenward, Michael G.},
   Title = {Design and analysis of cross-over trials},
   Publisher = {Chapman and Hall},
   Address = {London; New York},
   Edition = {1st},
   Series = {Monographs on statistics and applied probability; 34},
   Year = {1989} }




@article{Julious:2000,
   Author = {Julious, S. A.},
   Title = {Repeated measures in clinical trials: analysis using mean summary statistics and its implications for design by L. Frison and S.J. Pocock, Statistics in Medicine 1992; 12: 1685-1704},
   Journal = {Stat Med},
   Volume = {19},
   Number = {22},
   Pages = {3133-5},
   Year = {2000} }




@article{Julious:2004,
   Author = {Julious, S. A.},
   Title = {Sample sizes for clinical trials with normal data},
   Journal = {Stat Med},
   Volume = {23},
   Number = {12},
   Pages = {1921-86},
   Year = {2004} }




@article{Jung:2003,
   Author = {Jung, S. H. and Ahn, C.},
   Title = {Sample size estimation for GEE method for comparing slopes in repeated measurements data},
   Journal = {Stat Med},
   Volume = {22},
   Number = {8},
   Pages = {1305-15},
   Year = {2003} }




@article{Kempthorne:1989,
   Author = {Kempthorne, O.},
   Title = {[The Equality of the Ordinary Least Squares Estimator and the Best Linear Unbiased Estimator]: Comment },
   Journal = {The American Statistician},
   Volume = {43},
   Number = {3},
   Pages = {161-2},
      Year = {1989} }




@article{Kirby:1994,
   Author = {Kirby, A. J. and Galai, N. and Munoz, A.},
   Title = {Sample size estimation using repeated measurements on biomarkers as outcomes},
   Journal = {Control Clin Trials},
   Volume = {15},
   Number = {3},
   Pages = {165-72},
   Year = {1994} }




@book{Lachin:2000,
   Author = {Lachin, John M.},
   Title = {Biostatistical methods: the assessment of relative risks},
   Publisher = {Wiley},
   Address = {New York},
   Series = {Wiley series in probability and statistics},
   Year = {2000} }




@article{Leisch:1998,
   Author = {Leisch, F. and Weingessel, A. and Hornik, K.},
   Title = {On the generation of correlated artificial binary data},
   Journal = {Working Paper Series, SFB "Adaptive Information Systems and Modelling in Economics and Management Science"},
   Volume = {13},
      Year = {1998} }




@article{Liu:1997,
   Author = {Liu, G. and Liang, K. Y.},
   Title = {Sample size calculations for studies with correlated observations},
   Journal = {Biometrics},
   Volume = {53},
   Number = {3},
   Pages = {937-47},
   Year = {1997} }




@article{Martinez:98,
   Author = {Martinez, S. and Michon, G. and San Martin, J.},
   Title = {Inverse of Strictly Ultrametric Matrices are of Stieltjes Type },
   Journal = {SIAM Journal on Matrix Analysis and Applications},
   Volume = {15},
   Number = {1},
   Pages = {98-106},
      Year = {1994} }




@article{Maxwell:1998,
   Author = {Maxwell, Scott E},
   Title = {Longitudinal designs in randomized group comparisons: When will intermediate observations increase statistical power?},
   Journal = {Psychological Methods},
   Volume = {3},
   Number = {3},
   Pages = {275-290},
      Year = {1998} }




@article{Medina:2006,
   Author = {Medina-Ramon, M. and Zock, J. P. and Kogevinas, M. and Sunyer, J. and Basagana, X. and Schwartz, J. and Burge, P. S. and Moore, V. and Anto, J. M.},
   Title = {Short-term respiratory effects of cleaning exposures in female domestic cleaners},
   Journal = {Eur Respir J},
   Volume = {27},
   Number = {6},
   Pages = {1196-203},
   Year = {2006} }




@article{Miyazaki:2000,
   Author = {Miyazaki, Y. and Raudenbush, S. W.},
   Title = {Tests for linkage of multiple cohorts in an accelerated longitudinal design},
   Journal = {Psychol Methods},
   Volume = {5},
   Number = {1},
   Pages = {44-63},
   Year = {2000} }




@article{Moerbeek:2001,
   Author = {Moerbeek, M. and Van Breukelen, J. P. and Berger, M. P. F.},
   Title = {Optimal experimental designs for multilevel models with covariates},
   Journal = {Communications in Statistics -Theory and Methods},
   Volume = {30},
   Number = {12},
   Pages = {2683-97},
      Year = {2001} }




@article{Munoz:1992,
   Author = {Munoz, A. and Carey, V. and Schouten, J. P. and Segal, M. and Rosner, B.},
   Title = {A parametric family of correlation structures for the analysis of longitudinal data},
   Journal = {Biometrics},
   Volume = {48},
   Number = {3},
   Pages = {733-42},
   Year = {1992} }




@article{Neuhaus:1998,
   Author = {Neuhaus, J. M. and Kalbfleisch, J. D.},
   Title = {Between- and within-cluster covariate effects in the analysis of clustered data},
   Journal = {Biometrics},
   Volume = {54},
   Number = {2},
   Pages = {638-45},
   Year = {1998} }




@article{Oman:2001,
   Author = {Oman, S. D. and Zucker, D.M.},
   Title = {Modelling and generating correlated binary variables},
   Journal = {Biometrika},
   Volume = {88},
   Number = {1},
   Pages = {287-90},
      Year = {2001} }




@techreport{Orasch:1999,
   Author = {Orasch, M. and Leisch, F. and Weingessel, A.},
   Title = {On specifying correlation matrices for binary data},
      Year = {1999} }




@article{Overall:1996,
   Author = {Overall, J. E.},
   Title = {How many repeated measurements are useful?},
   Journal = {J Clin Psychol},
   Volume = {52},
   Number = {3},
   Pages = {243-52},
   Year = {1996} }




@article{Overall:1994,
   Author = {Overall, J. E. and Doyle, S. R.},
   Title = {Estimating sample sizes for repeated measurement designs},
   Journal = {Control Clin Trials},
   Volume = {15},
   Number = {2},
   Pages = {100-23},
   Year = {1994} }




@article{Overall:1998,
   Author = {Overall, J. E. and Shobaki, G. and Anderson, C. B.},
   Title = {Comparative evaluation of two models for estimating sample sizes for tests on trends across repeated measurements},
   Journal = {Control Clin Trials},
   Volume = {19},
   Number = {2},
   Pages = {188-97},
   Year = {1998} }




@article{Pepe:1994,
   Author = {Pepe, M. S. and Anderson, G. L.},
   Title = {A cautionary note on inference for marginal regression models with longitudinal data and general correlated response data},
   Journal = {Communications in Statistics, Part B - Simulation and Computation},
   Volume = {23},
   Pages = {939-951},
      Year = {1994} }




@article{Pepe:1997,
   Author = {Pepe, M. S. and Couper, D.},
   Title = {Modeling partly conditional means with longitudinal data},
   Journal = {JASA},
   Volume = {92},
   Pages = {991-998},
      Year = {1997} }




@article{Puntanen:1989,
   Author = {Puntanen, S. and Styan, G. P. H.},
   Title = {The equality of the Ordinary Least Squares Estimator and the Best Linear Unbiased Estimator},
   Journal = {The American Statistician},
   Volume = {43},
   Number = {3},
   Pages = {153-61},
      Year = {1989} }




@incollection{R:2006,
   Author = {R Development Core Team},
   Title = {R: A language and environment for statistical computing},
   Publisher = {R Foundation for Statistical Computing},
   Address = {Vienna, Austria},
      Year = {2006} }




@article{Raudenbush:1997,
   Author = {Raudenbush, S. W.},
   Title = {Statistical analysis and optimal design for cluster randomized trials},
   Journal = {Psychol Methods},
   Volume = {2},
   Number = {2},
   Pages = {173-85},
      Year = {1997} }




@article{Raudenbush:2000,
   Author = {Raudenbush, S. W. and Liu, X.},
   Title = {Statistical power and optimal design for multisite randomized trials},
   Journal = {Psychol Methods},
   Volume = {5},
   Number = {2},
   Pages = {199-213},
   Year = {2000} }




@article{Raudenbush:2005,
   Author = {Raudenbush, S. W. and Spybrook, J. and Xiao-Feng, L. and Congdon, R.},
   Title = {Optimal design for longitudinal and multilevel research},
   Journal = {http://www.ssicentral.com/otherproducts/othersoftware.html},
      Year = {2005} }




@article{Raudenbush:2001,
   Author = {Raudenbush, S. W. and Xiao-Feng, L.},
   Title = {Effects of study duration, frequency of observation, and sample size on power in studies of group differences in polynomial change},
   Journal = {Psychol Methods},
   Volume = {6},
   Number = {4},
   Pages = {387-401},
   Year = {2001} }




@article{Ridout:1999,
   Author = {Ridout, M. S. and Demetrio, C. G. and Firth, D.},
   Title = {Estimating intraclass correlation for binary data},
   Journal = {Biometrics},
   Volume = {55},
   Number = {1},
   Pages = {137-48},
   Year = {1999} }




@article{Rijcken:1987,
   Author = {Rijcken, B. and Schouten, J. P. and Weiss, S. T. and Speizer, F. E. and van der Lende, R.},
   Title = {The relationship of nonspecific bronchial responsiveness to respiratory symptoms in a random population sample},
   Journal = {Am Rev Respir Dis},
   Volume = {136},
   Number = {1},
   Pages = {62-8},
   Year = {1987} }




@article{Robins:1986,
   Author = {Robins, J.M.},
   Title = {A new approach tocausal inference in mortality studies with sustained exposure periods - application to control of the healthy worker survivor effect},
   Journal = {Mathematical Modelling},
   Volume = {7},
   Pages = {1393-512},
      Year = {1986} }




@incollection{Robins:1999,
   Author = {Robins, J.M.},
   Title = {Marginal structural models versus structural nested models as tools for causal inference},
   BookTitle = {Statistical models in epidemiology: the environment and clinical trials},
   Editor = {Halloran, M.E. and Berry, D.},
   Series = {IMA Volume 116},
   Publisher = {Springer-Verlag},
   Address = {New York},
   Pages = {95-134},
      Year = {1999} }




@article{Rochon:1998,
   Author = {Rochon, J.},
   Title = {Application of GEE procedures for sample size calculations in repeated measures experiments},
   Journal = {Stat Med},
   Volume = {17},
   Number = {14},
   Pages = {1643-58},
   Year = {1998} }




@article{Rosner:1985,
   Author = {Rosner, B. and Munoz, A. and Tager, I. and Speizer, F. and Weiss, S.},
   Title = {The use of an autoregressive model for the analysis of longitudinal data in epidemiologic studies},
   Journal = {Stat Med},
   Volume = {4},
   Number = {4},
   Pages = {457-67},
   Year = {1985} }




@article{Schlesselman:1973,
   Author = {Schlesselman, J. J.},
   Title = {Planning a longitudinal study. II. Frequency of measurement and study duration},
   Journal = {J Chronic Dis},
   Volume = {26},
   Number = {9},
   Pages = {561-70},
   Year = {1973} }




@article{Schouten:1999,
   Author = {Schouten, H. J.},
   Title = {Planning group sizes in clinical trials with a continuous outcome and repeated measures},
   Journal = {Stat Med},
   Volume = {18},
   Number = {3},
   Pages = {255-64},
   Year = {1999} }




@book{Searle:1971,
   Author = {Searle, S. R.},
   Title = {Linear models},
   Publisher = {Wiley},
   Address = {New York,},
   Year = {1971} }




@book{Seber:1984,
   Author = {Seber, G. A. F.},
   Title = {Multivariate observations},
   Publisher = {Wiley},
   Address = {New York},
   Year = {1984} }




@article{Senn:2000,
   Author = {Senn, S. and Stevens, L. and Chaturvedi, N.},
   Title = {Repeated measures in clinical trials: simple strategies for analysis using summary measures},
   Journal = {Stat Med},
   Volume = {19},
   Number = {6},
   Pages = {861-77},
   Year = {2000} }




@book{Senn:2002,
   Author = {Senn, Stephen},
   Title = {Cross-over trials in clinical research},
   Publisher = {J. Wiley},
   Address = {Chichester, Eng.; New York},
   Edition = {2nd},
   Year = {2002} }




@book{Singer:2003,
   Author = {Singer, Judith D. and Willett, John B.},
   Title = {Applied longitudinal data analysis: modeling change and event occurrence},
   Publisher = {Oxford University Press},
   Address = {Oxford; New York},
   Year = {2003} }




@article{Snijders:1994,
   Author = {Snijders, T.A.B and Bosker, R.J},
   Title = {Modeled variance in two-level models},
   Journal = {Sociological methods & research},
   Volume = {22},
   Number = {3},
   Pages = {342-63},
      Year = {1994} }




@article{Sinjders:1993,
   Author = {Snijders, T.A.B. and Bosker, R.J.},
   Title = {Standard errors and sample sizes for two-level research},
   Journal = {Journal of Educational Statistics},
   Volume = {18},
   Number = {3},
   Pages = {237-259},
      Year = {1993} }




@article{Takkouche:1999,
   Author = {Takkouche, B. and Cadarso-Suarez, C. and Spiegelman, D.},
   Title = {Evaluation of old and new tests of heterogeneity in epidemiologic meta-analysis},
   Journal = {Am J Epidemiol},
   Volume = {150},
   Number = {2},
   Pages = {206-15},
   Year = {1999} }




@book{Timm:2002,
   Author = {Timm, Neil H.},
   Title = {Applied multivariate analysis},
   Publisher = {Springer},
   Address = {New York},
   Series = {Springer texts in statistics},
   Year = {2002} }




@article{Tu:2004,
   Author = {Tu, X. M. and Kowalski, J. and Zhang, J. and Lynch, K. G. and Crits-Christoph, P.},
   Title = {Power analyses for longitudinal trials and other clustered designs},
   Journal = {Stat Med},
   Volume = {23},
   Number = {18},
   Pages = {2799-815},
   Year = {2004} }




@article{Vanderlende:1981,
   Author = {Van der Lende, R. and Kok, T.J. and Peset, R. and Quanjer, P. H. and Schouten, J. P. and Orie, N.G.M.},
   Title = {Decreases in VC and FEV1 with time: Indicators for effects of smoking and air pollution},
   Journal = {Bulletin of European Physiopathology and Respiration},
   Volume = {17},
   Pages = {775-92},
      Year = {1981} }




@article{Verbeke:2001,
   Author = {Verbeke, G. and Spiessens, B. and Lesaffre, E.},
   Title = {Conditional linear mixed models},
   Journal = {The American Statistician},
   Volume = {55},
   Number = {1},
   Pages = {25-34},
      Year = {2001} }




@article{Ware:1990,
   Author = {Ware, J. H. and Dockery, D. W. and Louis, T. A. and Xu, X. P. and Ferris, B. G., Jr. and Speizer, F. E.},
   Title = {Longitudinal and cross-sectional estimates of pulmonary function decline in never-smoking adults},
   Journal = {Am J Epidemiol},
   Volume = {132},
   Number = {4},
   Pages = {685-700},
   Year = {1990} }




@book{Wolfram:2005,
   Author = {Wolfram Research Inc.},
   Title = {Mathematica, version 5.2},
   Address = {Champaign, Illinois},
   Edition = {Version 5.2},
      Year = {2005} }




@article{Yi:2002,
   Author = {Yi, Q. and Panzarella, T.},
   Title = {Estimating sample size for tests on trends across repeated measurements with missing data based on the interaction term in a mixed model},
   Journal = {Control Clin Trials},
   Volume = {23},
   Number = {5},
   Pages = {481-96},
   Year = {2002} }





